I'll Be Back: On the Multiple Lives of Users of a Mobile Activity Tracking Application

Mobile health applications that track activities, such as exercise, sleep, and diet, are becoming widely used. While these activity tracking applications have the potential to improve our health, user engagement and retention are critical factors for their success. However, long-term user engagement patterns in real-world activity tracking applications are not yet well understood. Here we study user engagement patterns within a mobile physical activity tracking application consisting of 115 million logged activities taken by over a million users over 31 months. Specifically, we show that over 75% of users return and re-engage with the application after prolonged periods of inactivity, no matter the duration of the inactivity. We find a surprising result that the re-engagement usage patterns resemble those of the start of the initial engagement period, rather than being a simple continuation of the end of the initial engagement period. This evidence points to a conceptual model of multiple lives of user engagement, extending the prevalent single life view of user activity. We demonstrate that these multiple lives occur because the users have a variety of different primary intents or goals for using the app. We find evidence for users being more likely to stop using the app once they achieved their primary intent or goal (e.g., weight loss). However, these users might return once their original intent resurfaces (e.g., wanting to lose newly gained weight). Based on insights developed in this work, including a marker of improved primary intent performance, our prediction models achieve 71% ROC AUC. Overall, our research has implications for modeling user re-engagement in health activity tracking applications and has consequences for how notifications, recommendations as well as gamification can be used to increase engagement.

==> abstract.txt <==
User engagement and longevity are critical to the success of computing applications, and typical models of engagement consider users to have a single “lifetime” during which a user typically becomes less and less active and is eventually pronounced “dead”. However, users may return to the application a er prolonged inactivity to start a new “life” and currently there is limited understanding of how users re-engage with applications after long periods of inactivity.
Here we study re-engagement patterns of users within a mobile physical activity tracking application of 115 million logged activities taken by over a million users over 31 months. In contrast to the prevalent single life view of user activity, we present evidence for user engagement being segmented into multiple lives. Specifically, we show that over 75% of users do return and re-engage with the application after prolonged periods of inactivity, no matter the duration of the inactivity. We also show that the usage patterns at the beginning of a new life resemble those at the beginning of the previous life rather than being a simple continuation of the end of the previous life. We demonstrate that these multiple lives occur because the users have a variety of different primary intents or goals for using the app. These primary intents are associated with how long each life lasts and how likely the user is to re-engage for a new life. We find evidence for users being more likely to stop using the app once they achieved their primary intent/goal (e.g., weight loss), but that they might return once their original intent resurfaces (e.g., wanting to lose newly gained weight). We discuss implications of the multiple life paradigm and propose a novel prediction task of predicting the number of lives of a user. Based on insights developed in this work, including a marker of improved primary intent performance, our prediction models achieve 71% ROC AUC. Overall, our research has implications for modeling user re-engagement and has consequences for how notifications, recommendations as well as gamification can be used to increase engagement.
